Anatomically Parameterized Statistical Shape Model: Explaining Morphometry through Statistical Learning

Statistical shape models (SSMs) are a popular tool to conduct morphological analysis of anatomical structures which is a crucial step in clinical practices. However, shape representations through SSMs are based on shape coefficients and lack an explicit one-to-one relationship with anatomical measures of clinical relevance. While a shape coefficient embeds a combination of anatomical measures, a formalized approach to find the relationship between them remains elusive in the literature. This limits the use of SSMs to subjective evaluations in clinical practices. We propose a novel SSM controlled by anatomical parameters derived from morphometric analysis. The proposed anatomically parameterized SSM (ANAT-SSM) is based on learning a linear mapping between shape coefficients and selected anatomical parameters. This mapping is learned from a synthetic population generated by the standard SSM. Determining the pseudo-inverse of the mapping allows us to build the ANAT-SSM. We further impose orthogonality constraints to the anatomical parameterization to obtain independent shape variation patterns. The proposed contribution was evaluated on two skeletal databases of femoral and scapular bone shapes using clinically relevant anatomical parameters. Anatomical measures of the synthetically generated shapes exhibited realistic statistics. The learned matrices corroborated well with the obtained statistical relationship, while the two SSMs achieved moderate to excellent performance in predicting anatomical parameters on unseen shapes. This study demonstrates the use of anatomical representation for creating anatomically parameterized SSM and as a result, removes the limited clinical interpretability of standard SSMs. The proposed models could help analyze differences in relevant bone morphometry between populations, and be integrated in patient-specific pre-surgery planning or in-surgery assessment.

==> bicondylar_width.dat <==
x y
65.5763043478261 0.0036306235201262766
67.22891304347826 0.004235727440147323
68.88152173913043 0.007261247040252616
70.53413043478261 0.011496974480399876
72.18673913043477 0.016942909760589292
73.83934782608696 0.027229676400947075
75.49195652173913 0.03630623520126276
77.14456521739132 0.04235727440147323
78.79717391304348 0.06656143120231507
80.44978260869566 0.05930018416206303
82.10239130434783 0.06232570376216775
83.755 0.052644041041831006
85.40760869565219 0.052644041041831006
87.06021739130435 0.045987897921599505
88.71282608695653 0.041752170481452536
90.3654347826087 0.024204156800841845
92.01804347826086 0.019968429360694522
93.67065217391306 0.012707182320441967
95.32326086956522 0.008471454880294646
96.9758695652174 0.005445935280189462
98.62847826086957 0.0012102078400420817
100.28108695652175 0.001815311760063154
101.93369565217392 0.0006051039200210461


==> csa.dat <==
x y
17.4288 0.0026371308016877658
18.566399999999998 0.0035161744022503545
19.704 0.008790436005625858
20.8416 0.010548523206751063
21.9792 0.020218002812939537
23.116799999999998 0.03955696202531637
24.2544 0.04834739803094237
25.392 0.06680731364275674
26.5296 0.07559774964838262
27.667199999999998 0.07911392405063297
28.8048 0.09054149085794634
29.9424 0.09229957805907181
31.08 0.08878340365682146
32.2176 0.0747187060478198
33.355199999999996 0.05625879043600567
34.4928 0.044831223628692025
35.630399999999995 0.027250351617440247
36.768 0.017580872011251775
37.9056 0.012306610407876164
39.0432 0.008790436005625943
40.1808 0.0026371308016877493
41.3184 0.004395218002812944
42.456 0.0026371308016877658
43.593599999999995 0.0
44.7312 0.0008790436005625886


==> femur_length.dat <==
x y
36.380047619047616 0.0056812033329726305
37.26014285714285 0.0034087219997835784
38.14023809523809 0.009089925332756137
39.02033333333333 0.019316091332106947
39.90042857142857 0.027269775998268627
40.78052380952381 0.060220755329509885
41.66061904761905 0.07044692132886006
42.54071428571429 0.10907910399307451
43.420809523809524 0.11362406665945263
44.30090476190476 0.11248782599285809
45.181 0.11589654799264167
46.061095238095234 0.1068066226598846
46.94119047619048 0.12271399199220884
47.821285714285715 0.0954442159939402
48.70138095238096 0.07044692132886006
49.581476190476195 0.0477221079969701
50.46157142857143 0.02045233199870147
51.34166666666667 0.011362406665945261
52.221761904761905 0.009089925332756208
53.10185714285714 0.002272481333189052
53.98195238095238 0.003408721999783551


==> femur_version.dat <==
x y
-18.50722222222222 0.0004263382283278066
-16.161666666666665 0.0
-13.816111111111113 0.0
-11.470555555555556 0.0004263382283278066
-9.125 0.0021316911416390328
-6.779444444444445 0.003837044054950262
-4.43388888888889 0.003837044054950262
-2.0883333333333347 0.011937470393178584
0.2572222222222216 0.010232117479867358
2.602777777777778 0.023448602558029365
4.948333333333332 0.03495973472288019
7.293888888888887 0.03368072003789672
9.639444444444443 0.041354808147797247
11.984999999999998 0.03709142586451923
14.330555555555552 0.04902889625769776
16.67611111111111 0.03922311700615821
19.021666666666665 0.04220748460445285
21.36722222222222 0.026859308384651816
23.712777777777777 0.027285646612979622
26.058333333333334 0.015348176219801037
28.403888888888886 0.009379441023211773
30.74944444444444 0.0055423969682614855
33.095 0.0055423969682614855
35.44055555555555 0.0017053529133112264
37.78611111111111 0.0
40.13166666666666 0.0004263382283278066
42.477222222222224 0.0004263382283278066


==> glenoid_height.dat <==
x y
28.15695652173913 0.0065651760228354
29.07086956521739 0.0131303520456708
29.984782608695653 0.015318744053282542
30.898695652173913 0.032825880114177
31.812608695652173 0.042673644148430105
32.72652173913043 0.055803996194100904
33.64043478260869 0.0864414843006661
34.55434782608695 0.09957183634633691
35.46826086956521 0.09847764034253101
36.382173913043474 0.13020932445290212
37.296086956521734 0.11160799238820095
38.21 0.09410085632730741
39.12391304347826 0.08206470028544251
40.03782608695652 0.07221693625118941
40.95173913043478 0.049238820171265504
41.86565217391304 0.0382968601332065
42.7795652173913 0.032825880114177
43.69347826086957 0.02078972407231194
44.60739130434783 0.0043767840152236
45.52130434782609 0.0010941960038059
46.43521739130435 0.0043767840152236
47.34913043478261 0.0
48.26304347826087 0.0021883920076118


==> glenoid_width.dat <==
x y
19.191538461538464 0.0033163265306122448
19.794615384615383 0.0033163265306122448
20.39769230769231 0.004974489795918368
21.00076923076923 0.013265306122448979
21.603846153846156 0.014923469387755102
22.206923076923076 0.02818877551020408
22.810000000000002 0.05637755102040816
23.413076923076922 0.029846938775510205
24.01615384615385 0.0961734693877551
24.619230769230768 0.0961734693877551
25.222307692307695 0.14260204081632655
25.825384615384614 0.1641581632653061
26.42846153846154 0.18073979591836736
27.03153846153846 0.1641581632653061
27.634615384615387 0.12767857142857142
28.237692307692306 0.14591836734693878
28.840769230769233 0.09119897959183673
29.443846153846152 0.08954081632653062
30.04692307692308 0.053061224489795916
30.65 0.05637755102040816
31.253076923076925 0.03482142857142857
31.856153846153845 0.024872448979591837
32.45923076923077 0.016581632653061323
33.06230769230769 0.009948979591836677
33.66538461538462 0.0066326530612244505
34.26846153846154 0.0033163265306122643


==> head_diameter.dat <==
x y
37.68909090909091 0.006010928961748624
38.68727272727273 0.008014571948998166
39.68545454545455 0.003005464480874333
40.68363636363636 0.01502732240437156
41.68181818181818 0.041074681238615594
42.68 0.04007285974499083
43.67818181818181 0.07413479052823355
44.67636363636363 0.06411657559198533
45.67454545454545 0.08214936247723119
46.67272727272727 0.11320582877959909
47.67090909090909 0.07914389799635689
48.66909090909091 0.11120218579235033
49.667272727272724 0.10318761384335137
50.665454545454544 0.07012750455373394
51.66363636363636 0.05910746812386189
52.66181818181818 0.05009107468123853
53.66 0.032058287795992665
54.658181818181816 0.024043715846994496
55.656363636363636 0.01502732240437156
56.654545454545456 0.003005464480874312
57.652727272727276 0.006010928961748666
58.65090909090909 0.0020036429872495416


==> inclination.dat <==
x y
-2.5218181818181815 0.0026399999999999996
-1.3854545454545453 0.005279999999999999
-0.2490909090909088 0.012320000000000003
0.8872727272727277 0.014079999999999997
2.0236363636363643 0.026399999999999993
3.1600000000000006 0.055440000000000024
4.296363636363637 0.052799999999999986
5.4327272727272735 0.06951999999999998
6.56909090909091 0.09679999999999997
7.705454545454547 0.09151999999999996
8.841818181818184 0.09239999999999998
9.97818181818182 0.0800800000000001
11.114545454545455 0.08447999999999997
12.250909090909092 0.06863999999999999
13.387272727272729 0.04047999999999999
14.523636363636365 0.03519999999999999
15.660000000000002 0.017599999999999994
16.796363636363637 0.016719999999999995
17.932727272727277 0.0070399999999999985
19.06909090909091 0.006159999999999998
20.20545454545455 0.002639999999999999
21.341818181818184 0.0017600000000000048


==> nsa.dat <==
x y
118.12946428571428 0.0016156953260242422
118.74839285714285 0.0
119.36732142857142 0.0
119.98625 0.004847085978072727
120.60517857142857 0.009694171956145454
121.22410714285714 0.012925562608193938
121.84303571428572 0.016156953260242052
122.46196428571429 0.04039238315060606
123.08089285714286 0.042008078476630295
123.69982142857143 0.05654933641084848
124.31875 0.11633006347374544
124.93767857142856 0.11956145412579393
125.55660714285713 0.13410271206000904
126.17553571428572 0.18580496249278786
126.79446428571428 0.16803231390652118
127.41339285714285 0.15510675129832727
128.03232142857144 0.13894979803808163
128.65125 0.12440854010386665
129.27017857142857 0.07593768032313938
129.88910714285714 0.07916907097518787
130.5080357142857 0.053317945758799994
131.12696428571428 0.02908251586843636
131.74589285714285 0.025851125216387875
132.36482142857142 0.012925562608193938
132.98375 0.004847085978072504
133.60267857142858 0.0016156953260242422
134.22160714285715 0.0032313906520484844
134.84053571428572 0.0032313906520484844


==> scapula_length.dat <==
x y
110.6784 0.0002979027645376556
114.0352 0.0002979027645376543
117.392 0.0005958055290753112
120.74879999999999 0.0017874165872259259
124.1056 0.0029790276453765556
127.46239999999999 0.0035748331744518665
130.8192 0.006851763584366019
134.176 0.0107244995233556
137.5328 0.015193040991420433
140.88959999999997 0.019661582459485266
144.2464 0.026513346043851117
147.60320000000002 0.026215443279313688
150.95999999999998 0.03247140133460446
154.3168 0.02889656816015259
157.67359999999996 0.030088179218303212
161.0304 0.027109151572926427
164.3872 0.019959485224022924
167.74399999999997 0.014895138226882779
171.1008 0.01072449952335551
174.45759999999999 0.008043374642516768
177.81439999999998 0.006255958055290714
181.1712 0.002085319351763589
184.52799999999996 0.0008937082936129666
187.88479999999998 0.0014895138226882652
191.2416 0.0002979027645376556


==> version.dat <==
x y
-27.231818181818184 0.0005111524163568771
-25.275454545454544 0.0005111524163568771
-23.31909090909091 0.0020446096654275128
-21.362727272727277 0.0020446096654275084
-19.406363636363636 0.00357806691449814
-17.450000000000003 0.011245353159851298
-15.493636363636366 0.017890334572490715
-13.537272727272729 0.024535315985130104
-11.580909090909092 0.034247211895910804
-9.624545454545457 0.051115241635687717
-7.66818181818182 0.05724907063197024
-5.711818181818183 0.05622676579925649
-3.755454545454546 0.050604089219330836
-1.7990909090909106 0.048048327137546545
0.15727272727272457 0.04753717472118958
2.1136363636363615 0.03731412639405203
4.0699999999999985 0.026068773234200735
6.026363636363634 0.017379182156133856
7.982727272727271 0.013289962825278782
9.939090909090908 0.0040892193308550255
11.895454545454545 0.003578066914498134
13.851818181818182 0.00204460966542751

